Limiting Kinetic Energy through Control Barrier Functions: Analysis and Experimental Validation

In the context of safety-critical control, we propose and analyse the use of Control Barrier Functions (CBFs) to limit the kinetic energy of torque-controlled robots. The proposed scheme is able to modify a nominal control action in a minimally invasive manner to achieve the desired kinetic energy limit. We show how this safety condition is achieved by appropriately injecting damping in the underlying robot dynamics independently of the nominal controller structure. We present an extensive experimental validation of the approach on a 7-Degree of Freedom (DoF) Franka Emika Panda robot. The results demonstrate that this approach provides an effective, minimally invasive safety layer that is straightforward to implement and is robust in real experiments.

==> RRO.txt <==
Point trying to convey: Experimental setup proves that energy-based control barrier functions [work also for low-level torque controlled robots / allow for the modulation of momentum towards an operator]

Structure:

Introduction
- First impression: CBF control improves operator safety
- Benefit of ECBF: does not rely on lower-level controllers but directly takes into account full system dynamics.
- broader discussion on safety (see works by Daniël van Dijk, energy buffers, what is safety in this context?)
- Most works fail to demonstrate this, still rely on velocity control input
- First work to demonstrate torque-level ECBF control on real robotic system
- (hopefully) demonstrated by limiting energy/momentum towards human operator


Theoretical background (Next iteration of section 3)
- Description of 'vanilla' cbf
- Description of ECBF
- Modulating momentum towards operator

Experiments (or: validation)
- Setup
- Data processing
- Overview of experiments

Conclusions and future work

==> check_check.txt <==
Check if the following abbreviations are still used and are defined properly
CBF - Control Barrier Function
ECBF - Energy-based CBF -> make sure not in use anywhere
QP - Quadratic Program
DOF - Degree Of Freedom -> DoF

Other things to check:
Consistent symbol for mass matrix: D(q) (not M(q))
Consistent American English spelling (e.g. behavior)
Mendeley references: see if automatically generated metadata is correct
Use active form in most cases
Make sure the equations are part of the sentences, including punctuation and flow.

wesley.roozing: Everywhere; make sure you end with et al. (period) and a space between that and the \cite{} (if you need a non-breaking space to keep them together, use ~)

wesley.roozing: I recommend to capitalise these (Section, Fig., Table, Eq., etc.), or use the cleveref package to avoid having to type this altogether.

Make sure to add (or refer to) proofs in methods section

Concise mathematical notation: \boldsymbol{} for vectors and matrices, with matrices also being capitalised. https://wookai.github.io/paper-tips-and-tricks/math.html

use front page by Jolanda

1\,ms wherever possible, slightly smaller non-breaking space

Refer to figures as Fig.~\ref{} -> check if cleverref is used everywhere

Try to stick with consistent terminology - I think you have "no CBF", "without safety filter", and now "unfiltered experiment", perhaps more. -> only use the first two.
